Star-forming environments in smoothed particle magnetohydrodynamics simulations I: Clump extraction and properties

What is the nature of a star forming clump? Observations reveal these to be chaotic environments being modified and influenced by many physical processes. However, numerical simulations often define these initial star forming clumps to be idealised objects. In this paper, we define and analyse 109 star forming clumps extracted from our previous low-mass star cluster simulations. To define a clump, we identify all the gas in a simulation that ever becomes bound to or accreted onto a star, then follow the gas backwards in time until it decreases to a critical density. This gas, and its neighbouring gas, is defined as our star forming clump. Our clumps span a mass range of $0.15 \lesssim M/$M$_\odot \lesssim 10.2$, while the density range within each clump spans 2--4 orders of magnitude. The gas density distribution is not smooth, indicating that it is highly structured. The clumps are turbulent, with no coherent rotation. Independent of the initial magnetic field strength of the parent cloud, all clumps yield a similar range of field strengths. The clump magnetic field is ordered, but not reflective of the initial field geometry of the parent cloud. In general, most clump properties have a slight trend with clump mass but are independent of (or only very weakly dependent on) the properties of the parent cloud. We conclude that stars are born from a wide variety of environments and there is not a single universal star forming clump.

==> ReadMe.txt <==
This tar file contains all the source files required to generate ResimulationOne.pdf.
The manuscript is entitled  'Star-forming environments in smoothed particle magnetohydrodynamics simulations I: Clump extraction and properties' by James Wurster and Connar Rowan, MN-23-0898-MJ.R2.

There are 19 figures, comprising 22 files.  

All files are listed below.

The complied papers: 
  ResimulationOne.pdf      [compiled manuscript]

Source code for the papers:
  ResimulationOne.tex      [source for the manuscript version]

Bibliographic files
  ResimulationOne.bib      [bib bibliograpy source file]
  ResimulationOne.bbl      [bbl bibliograpy file]

Class files:
  mnras.cls
  mnras.bst
  aas_macros.sty           [style file for journal name abbreviations]
  Wurster_macros.sty       [author defined new commands]

Figures:
  Figures/fig01_CloudMass.eps             [Figure 01   (eps file)]
  Figures/fig02_MassHisto.eps             [Figure 02   (eps file)]
  Figures/fig03_CloudMassRatio.eps        [Figure 03   (eps file)]
  Figures/fig04a_ICcore.eps               [Figure 04a  (eps file)]
  Figures/fig04b_ICcloud.eps              [Figure 04b  (eps file)]
  Figures/fig05_CloudSinkForm.eps         [Figure 05   (eps file)]
  Figures/fig06_CloudShape.eps            [Figure 06   (eps file)]
  Figures/fig07_CloudRho.eps              [Figure 07   (eps file)]
  Figures/fig08_CloudRho064.eps           [Figure 08   (eps file)]
  Figures/fig09_CloudTemp.eps             [Figure 09   (eps file)]
  Figures/fig10_CloudTurb.eps             [Figure 10   (eps file)]
  Figures/fig11_CloudMachTime.eps         [Figure 11   (eps file)]
  Figures/fig12a_ICcoreB.eps              [Figure 12a  (eps file)]
  Figures/fig12b_ICcoreBB.eps             [Figure 12b  (eps file)]
  Figures/fig13_CloudB.eps                [Figure 13   (eps file)]
  Figures/fig14_CloudB128.eps             [Figure 14   (eps file)]
  Figures/fig15_CloudBetaB.eps            [Figure 15   (eps file)]
  Figures/fig16_CloudTheta.eps            [Figure 16   (eps file)]
  Figures/fig17_CloudTheta128.eps         [Figure 17   (eps file)]
  Figures/fig18_MassHistoIncomplete.eps   [Figure 18   (eps file)]
  Figures/figA1a_Ics_All20.eps            [Figure A1a  (eps file)]
  Figures/figA1b_Ics_All05.eps            [Figure A1b  (eps file)]

==> ResimulationOne_CoverLetter_vFinal.txt <==
To whom it may concern:

Please find enclosed our revised manuscript entitled 'Star-forming environments in smoothed particle magnetohydrodynamics simulations I: Clump extraction and properties' by James Wurster and Connar Rowan, MN-23-0898-MJ.R2

In order to meet institutional and research funder open access requirements, any accepted manuscript arising shall be open access under a Creative Commons Attribution (CC BY) reuse licence with zero embargo.

Please note that we include a reference to Wurster & Rowan (submitted); there is currently a place holder in the bibliography which can be updated or removed based upon the status of that paper when this paper reaches the proofing stage.

If you require any additional information, please let me know.

Sincerely,
James Wurster


